Cyber-physical Control of Road Freight Transport

Freight transportation is of outmost importance for our society and is continuously increasing. At the same time, transporting goods on roads accounts for about 26% of all energy consumption and 18% of all greenhouse gas emissions in the European Union. Despite the influence the transportation system has on our energy consumption and the environment, road transportation is mainly done by individual long-haulage trucks with no real-time coordination or global optimization. In this paper, we review how modern information and communication technology supports a cyber-physical transportation system architecture with an integrated logistic system coordinating fleets of trucks traveling together in vehicle platoons. From the reduced air drag, platooning trucks traveling close together can save about 10% of their fuel consumption. Utilizing road grade information and vehicle-to-vehicle communication, a safe and fuel-optimized cooperative look-ahead control strategy is implemented on top of the existing cruise controller. By optimizing the interaction between vehicles and platoons of vehicles, it is shown that significant improvements can be achieved. An integrated transport planning and vehicle routing in the fleet management system allows both small and large fleet owners to benefit from the collaboration. A realistic case study with 200 heavy-duty vehicles performing transportation tasks in Sweden is described. Simulations show overall fuel savings at more than 5% thanks to coordinated platoon planning. It is also illustrated how well the proposed cooperative look-ahead controller for heavy-duty vehicle platoons manages to optimize the velocity profiles of the vehicles over a hilly segment of the considered road network.

==> img/airdragdata_experiment.dat <==
0	0.20059
0.1125	0.32201
0.225	0.34758
0.45	0.35476
0.675	0.38711
0.9	0.41467
1.125	0.43185
1.35	0.43744
1.8	0.46021
2.25	0.47179
2.925	0.48537


==> img/airdragdata_function.dat <==
0	0.27
0.04	0.28039
0.08	0.29014
0.12	0.29932
0.16	0.30796
0.2	0.31613
0.24	0.32385
0.28	0.33116
0.32	0.3381
0.36	0.34468
0.4	0.35094
0.44	0.35691
0.48	0.36259
0.52	0.36801
0.56	0.3732
0.6	0.37815
0.64	0.38289
0.68	0.38744
0.72	0.3918
0.76	0.39598
0.8	0.4
0.84	0.40386
0.88	0.40758
0.92	0.41116
0.96	0.41461
1	0.41793
1.04	0.42114
1.08	0.42423
1.12	0.42723
1.16	0.43012
1.2	0.43291
1.24	0.43562
1.28	0.43824
1.32	0.44077
1.36	0.44323
1.4	0.44561
1.44	0.44793
1.48	0.45017
1.52	0.45235
1.56	0.45447
1.6	0.45652
1.64	0.45852
1.68	0.46047
1.72	0.46236
1.76	0.4642
1.8	0.46599
1.84	0.46774
1.88	0.46944
1.92	0.47109
1.96	0.47271
2	0.47429
2.04	0.47582
2.08	0.47732
2.12	0.47879
2.16	0.48022
2.2	0.48161
2.24	0.48298
2.28	0.48431
2.32	0.48562
2.36	0.48689
2.4	0.48814
2.44	0.48935
2.48	0.49055
2.52	0.49171
2.56	0.49286
2.6	0.49398
2.64	0.49507
2.68	0.49614
2.72	0.4972
2.76	0.49823
2.8	0.49924
2.84	0.50023
2.88	0.5012
2.92	0.50215
2.96	0.50308
3	0.504
3.04	0.5049
3.08	0.50578
3.12	0.50665
3.16	0.5075
3.2	0.50833
3.24	0.50915
3.28	0.50996
3.32	0.51075
3.36	0.51153
3.4	0.51229
3.44	0.51304
3.48	0.51378
3.52	0.51451
3.56	0.51522
3.6	0.51592
3.64	0.51661
3.68	0.51729
3.72	0.51796
3.76	0.51862
3.8	0.51927
3.84	0.5199
3.88	0.52053
3.92	0.52115
3.96	0.52175
4	0.52235


==> img/tikzdata_clac_local_hdv1.dat <==
-5	80	-8.9945	39.43
-4.5451	80.061	15.773	39.288
-4.0902	80.112	19.192	39.161
-3.6353	80.118	33.384	39.061
-3.1804	80.094	56.604	39.008
-2.7255	80.064	84.3	39
-2.2705	80.034	84.161	39
-1.8156	80.004	84.094	39
-1.3607	79.973	84.034	39
-0.90581	79.943	83.98	39
-0.4509	79.913	83.927	39
0.004008	79.882	83.874	39
0.45892	79.851	87.982	39
0.91383	79.84	98.472	39
1.3687	79.838	99.98	39
1.8236	79.838	108.91	39.002
2.2786	79.838	129.29	39.02
2.7335	79.838	145.34	39.064
3.1884	79.838	166.81	39.128
3.6433	79.838	184.9	39.212
4.0982	79.838	194.83	39.316
4.5531	79.838	210.72	39.435
5.008	79.838	224.36	39.568
5.4629	79.838	230.63	39.715
5.9178	79.838	240.63	39.873
6.3727	79.838	248.65	40.039
6.8277	79.838	252.12	40.213
7.2826	79.838	256.59	40.392
7.7375	79.838	258.83	40.575
8.1924	79.841	269.08	40.759
8.6473	79.866	274.27	40.943
9.1022	79.895	272	41.126
9.5571	79.926	277.97	41.307
10.012	79.942	283.93	41.513
10.467	79.923	295.07	41.742
10.922	79.889	289.77	41.988
11.377	79.836	294.71	42.24
11.832	79.799	290.85	42.49
12.287	79.749	288.94	42.74
12.741	79.689	292.26	42.998
13.196	79.629	297.23	43.262
13.651	79.569	299.7	43.53
14.106	79.508	299.89	43.8
14.561	79.448	298.87	44.069
15.016	79.388	295.49	44.337
15.471	79.328	292.08	44.6
15.926	79.267	290.24	44.858
16.381	79.227	290.38	45.107
16.836	79.198	294.46	45.346
17.291	79.191	295.41	45.578
17.745	79.19	291.54	45.806
18.2	79.19	289.38	46.028
18.655	79.19	283.69	46.247
19.11	79.195	294.53	46.463
19.565	79.221	298.3	46.677
20.02	79.25	298.01	46.89
20.475	79.28	298.18	47.102
20.93	79.311	299.75	47.314
21.385	79.331	287.43	47.528
21.84	79.334	286.75	47.743
22.295	79.334	288.15	47.961
22.749	79.334	285.55	48.179
23.204	79.334	289.03	48.396
23.659	79.332	285.7	48.619
24.114	79.308	296.27	48.854
24.569	79.273	294.65	49.103
25.024	79.218	296.66	49.365
25.479	79.147	290.15	49.635
25.934	79.06	291.82	49.912
26.389	78.971	292.71	50.192
26.844	78.881	292.65	50.474
27.299	78.791	289.52	50.754
27.754	78.704	295.07	51.03
28.208	78.638	291.63	51.3
28.663	78.583	294.91	51.562
29.118	78.548	292.26	51.812
29.573	78.518	277.28	52.048
30.028	78.489	264.61	52.269
30.483	78.445	247.43	52.479
30.938	78.387	239.96	52.685
31.393	78.329	234.7	52.885
31.848	78.256	217.27	53.079
32.303	78.169	209.21	53.268
32.758	78.077	194.17	53.45
33.212	77.964	184.76	53.625
33.667	77.839	163.27	53.794
34.122	77.697	155.54	53.955
34.577	77.538	134.46	54.109
35.032	77.366	124.63	54.256
35.487	77.175	111.34	54.398
35.942	76.973	103.34	54.539
36.397	76.751	92.836	54.678
36.852	76.506	70.359	54.815
37.307	76.227	56.475	54.949
37.762	75.925	43.525	55.08
38.216	75.601	20.727	55.208
38.671	75.24	6.897	55.331
39.126	74.885	14.786	55.45
39.581	74.543	12.1	55.564
40.036	74.205	9.8788	55.672
40.491	73.867	7.2302	55.775
40.946	73.548	13.954	55.872
41.401	73.241	8.6479	55.962
41.856	72.939	13.361	56.046
42.311	72.658	11.244	56.123
42.766	72.381	5.6124	56.192
43.22	72.119	11.911	56.254
43.675	71.871	14.572	56.313
44.13	71.626	14.806	56.372
44.585	71.382	13.659	56.43
45.04	71.139	12.152	56.486
45.495	70.896	8.7659	56.539
45.95	70.655	4.7924	56.588
46.405	70.418	9.4921	56.633
46.86	70.201	8.0049	56.671
47.315	69.991	11.335	56.703
47.77	69.801	7.5513	56.727
48.224	69.618	9.2771	56.743
48.679	69.455	4.5591	56.75
49.134	69.297	4.3789	56.75
49.589	69.139	4.4899	56.75
50.044	68.982	4.5293	56.75
50.499	68.825	4.5766	56.75
50.954	68.669	4.6058	56.75
51.409	68.513	4.6703	56.75
51.864	68.357	4.7084	56.75
52.319	68.202	4.7502	56.75
52.774	68.047	4.787	56.75
53.228	67.895	11.375	56.75
53.683	67.76	3.4164	56.745
54.138	67.645	7.695	56.724
54.593	67.565	7.8434	56.689
55.048	67.509	8.207	56.64
55.503	67.474	5.4771	56.58
55.958	67.457	6.9357	56.509
56.413	67.456	10.597	56.43
56.868	67.476	8.3314	56.344
57.323	67.5	6.2848	56.253
57.778	67.526	3.3546	56.158
58.232	67.552	2.3884	56.06
58.687	67.577	2.5642	55.962
59.142	67.603	4.5185	55.865
59.597	67.628	6.591	55.77
60.052	67.653	1.7217	55.675
60.507	67.691	7.4882	55.574
60.962	67.74	2.2703	55.467
61.417	67.802	8.001	55.353
61.872	67.876	5.0385	55.233
62.327	67.961	10.325	55.108
62.782	68.062	10.165	54.979
63.236	68.165	5.8081	54.844
63.691	68.268	2.2956	54.706
64.146	68.376	8.6296	54.565
64.601	68.502	10.668	54.42
65.056	68.631	9.7026	54.272
65.511	68.762	8.1899	54.122
65.966	68.891	5.6925	53.97
66.421	69.03	9.7305	53.814
66.876	69.184	9.0385	53.65
67.331	69.341	3.8749	53.481
67.786	69.512	11.381	53.306
68.24	69.695	8.1776	53.126
68.695	69.88	6.2079	52.941
69.15	70.065	2.4087	52.752
69.605	70.263	11.861	52.559
70.06	70.475	11.643	52.363
70.515	70.689	10.822	52.163
70.97	70.903	9.9708	51.962
71.425	71.119	9.6171	51.758
71.88	71.335	9.2593	51.553
72.335	71.551	5.0621	51.345
72.79	71.773	10.77	51.132
73.244	72.014	12.379	50.913
73.699	72.259	9.4473	50.689
74.154	72.506	8.3438	50.461
74.609	72.754	6.3264	50.23
75.064	73.003	5.9372	49.996
75.519	73.252	5.3543	49.759
75.974	73.503	5.7123	49.521
76.429	73.754	6.6017	49.282
76.884	74.006	7.7359	49.042
77.339	74.259	10.093	48.803
77.794	74.513	12.577	48.565
78.248	74.767	13.84	48.327
78.703	75.023	14.469	48.09
79.158	75.279	15.064	47.851
79.613	75.536	15.58	47.611
80.068	75.795	16.133	47.37
80.523	76.054	16.555	47.128
80.978	76.314	16.954	46.885
81.433	76.574	17.41	46.64
81.888	76.836	17.677	46.394
82.343	77.099	18.041	46.147
82.798	77.362	17.468	45.898
83.253	77.627	15.815	45.647
83.707	77.892	15.654	45.392
84.162	78.158	15.427	45.135
84.617	78.425	16.169	44.876
85.072	78.693	17.251	44.617
85.527	78.963	13.412	44.358
85.982	79.212	7.5671	44.1
86.437	79.454	8.6964	43.843
86.892	79.695	13.004	43.589
87.347	79.937	18.347	43.339
87.802	80.178	11.963	43.092
88.257	80.397	9.7045	42.848
88.711	80.611	12.612	42.607
89.166	80.826	14.783	42.368
89.621	81.04	17.385	42.131
90.076	81.256	19.879	41.896
90.531	81.473	21.097	41.661
90.986	81.673	8.1983	41.427
91.441	81.861	7.1803	41.194
91.896	82.048	7.5558	40.961
92.351	82.235	7.8072	40.726
92.806	82.422	7.7214	40.491
93.261	82.61	7.082	40.255
93.715	82.797	8.3007	40.017
94.17	83.003	20.736	39.776
94.625	83.222	21.152	39.533
95.08	83.443	19.113	39.286
95.535	83.665	16.449	39.035
95.99	83.887	14.373	38.78
96.445	84.11	12.479	38.521
96.9	84.333	11.245	38.259
97.355	84.558	11.27	37.995
97.81	84.782	12.376	37.729
98.265	85.008	13.538	37.464
98.719	85.233	12.298	37.197
99.174	85.46	11.689	36.928
99.629	85.687	12.132	36.657
100.08	85.915	13.453	36.386
100.54	86.143	15.073	36.115
100.99	86.372	18.133	35.845
101.45	86.602	24.578	35.578
101.9	86.823	9.7475	35.314
102.36	87.031	21.252	35.052
102.81	87.259	25.321	34.789
103.27	87.474	10.513	34.524
103.72	87.675	9.8951	34.259
104.18	87.875	12.804	33.996
104.63	88.075	17.344	33.736
105.09	88.276	25.679	33.48
105.54	88.471	16.733	33.23
106	88.644	16.994	32.987
106.45	88.81	13.045	32.752
106.91	88.952	15.452	32.528
107.36	89.088	14.554	32.309
107.82	89.223	14.495	32.089
108.27	89.358	17.162	31.869
108.73	89.494	24.618	31.652
109.18	89.624	15.615	31.441
109.64	89.731	18.702	31.24
110.09	89.83	15.084	31.05
110.55	89.906	22.064	30.874
111	89.962	21.659	30.716
111.46	89.986	19.909	30.577
111.91	89.989	22.995	30.46
112.37	89.966	18.168	30.354
112.82	89.933	22.519	30.255
113.28	89.899	29.092	30.162
113.73	89.86	18.294	30.075
114.19	89.798	15.571	29.994
114.64	89.73	18.285	29.917
115.1	89.662	21.818	29.845
115.55	89.594	24.949	29.776
116.01	89.527	27.588	29.711
116.46	89.459	22.27	29.649
116.92	89.369	12.665	29.588
117.37	89.269	10.702	29.53
117.83	89.172	21.397	29.471
118.28	89.1	25.552	29.408
118.74	89.016	13.092	29.346
119.19	88.916	12.997	29.294
119.65	88.79	15.379	29.26
120.1	88.633	28.542	29.251
120.56	88.458	19.837	29.259
121.01	88.262	23.144	29.278
121.46	88.058	15.024	29.306
121.92	87.831	13.603	29.341
122.37	87.598	17.233	29.381
122.83	87.366	20.156	29.425
123.28	87.135	23.978	29.472
123.74	86.899	28.164	29.523
124.19	86.617	21.112	29.607
124.65	86.294	17.992	29.72
125.1	85.943	18.648	29.846
125.56	85.586	20.183	29.974
126.01	85.251	14.32	30.091
126.47	84.95	18.989	30.183
126.92	84.703	21.11	30.238
127.38	84.512	-1.8987	30.251
127.83	84.261	18.675	30.297
128.29	83.911	45.373	30.427
128.74	83.537	72.982	30.611
129.2	83.185	89.902	30.811
129.65	82.871	89.3	30.997
130.11	82.583	109.76	31.172
130.56	82.318	127.95	31.36
131.02	82.08	146.02	31.551
131.47	81.859	146.02	31.74
131.93	81.661	142.94	31.917
132.38	81.477	139.77	32.075
132.84	81.315	133	32.216
133.29	81.159	132.82	32.347
133.75	81.023	147.4	32.478
134.2	80.898	158.56	32.617
134.66	80.784	197.35	32.773
135.11	80.689	217.3	32.954
135.57	80.596	220.71	33.15
136.02	80.504	224.16	33.342
136.48	80.433	236.54	33.537
136.93	80.371	236.99	33.734
137.39	80.31	230.07	33.926
137.84	80.249	216.62	34.109
138.3	80.188	206.42	34.276
138.75	80.128	194.89	34.423
139.21	80.088	195.35	34.558
139.66	80.057	197.21	34.688
140.12	80.027	205.31	34.824
140.57	79.996	225.85	34.973
141.03	79.966	246.86	35.148
141.48	79.936	251.88	35.342
141.94	79.905	233.2	35.527
142.39	79.875	226.38	35.697
142.85	79.845	223.33	35.861
143.3	79.814	222.58	36.022
143.76	79.784	225.87	36.184
144.21	79.754	226.13	36.349
144.67	79.724	225.42	36.513
145.12	79.694	226.28	36.678
145.58	79.662	226.35	36.844
146.03	79.643	243.99	37.013
146.48	79.64	252.36	37.186
146.94	79.64	262.27	37.369
147.39	79.64	263.88	37.561
147.85	79.64	238.81	37.742
148.3	79.64	228.64	37.898
148.76	79.64	217.98	38.04
149.21	79.64	217.8	38.176
149.67	79.64	223.18	38.315
150.12	79.64	237.97	38.467
150.58	79.64	259.59	38.637
151.03	79.64	267.94	38.827
151.49	79.64	272.62	39.025
151.94	79.64	267.32	39.224
152.4	79.64	257.86	39.414
152.85	79.64	244.6	39.588
153.31	79.64	236.15	39.752
153.76	79.64	232.33	39.908
154.22	79.64	229.71	40.06
154.67	79.64	229.57	40.21
155.13	79.64	231.92	40.362
155.58	79.64	235.6	40.517
156.04	79.64	243.78	40.679
156.49	79.64	252.17	40.849
156.95	79.64	256.46	41.028
157.4	79.64	260.58	41.212
157.86	79.64	261.13	41.399
158.31	79.64	260.01	41.586
158.77	79.64	256.26	41.769
159.22	79.64	256.06	41.951
159.68	79.64	255.9	42.132
160.13	79.64	255.49	42.313
160.59	79.64	254.98	42.493
161.04	79.64	254.61	42.673
161.5	79.64	253.84	42.852
161.95	79.64	252.92	43.03
162.41	79.64	252.36	43.208
162.86	79.64	251.14	43.384
163.32	79.64	250.03	43.559
163.77	79.64	249.52	43.733
164.23	79.64	248.94	43.906
164.68	79.64	248.59	44.079
165.14	79.64	248.53	44.251
165.59	79.64	248.63	44.424
166.05	79.64	249.03	44.597
166.5	79.64	249.57	44.77
166.96	79.64	251.02	44.945
167.41	79.64	252.17	45.121
167.87	79.64	252.58	45.298
168.32	79.64	252.71	45.475
168.78	79.64	252.26	45.652
169.23	79.64	251.43	45.829
169.69	79.64	250.39	46.004
170.14	79.64	248.35	46.178
170.6	79.64	245.99	46.349
171.05	79.64	244.08	46.518
171.51	79.64	240.43	46.683
171.96	79.64	236.78	46.845
172.41	79.64	234.54	47.002
172.87	79.64	231.54	47.157
173.32	79.64	229.55	47.308
173.78	79.64	228.56	47.458
174.23	79.64	227.59	47.607
174.69	79.64	227.42	47.755
175.14	79.64	227.65	47.903
175.6	79.64	228.71	48.052
176.05	79.64	230.57	48.202
176.51	79.64	231.95	48.355
176.96	79.64	234.68	48.51
177.42	79.64	236.17	48.667
177.87	79.64	236.94	48.825
178.33	79.64	237.99	48.985
178.78	79.64	238.97	49.146
179.24	79.64	239.46	49.307
179.69	79.64	240.08	49.47
180.15	79.64	240.59	49.633
180.6	79.64	240.8	49.796
181.06	79.64	241	49.96
181.51	79.64	241.04	50.124
181.97	79.64	240.95	50.288
182.42	79.64	240.75	50.451
182.88	79.64	240.32	50.614
183.33	79.64	239.84	50.777
183.79	79.64	239.33	50.939
184.24	79.64	238.43	51.101
184.7	79.64	238.62	51.261
185.15	79.64	240.41	51.423
185.61	79.64	242.93	51.588
186.06	79.64	244.47	51.754
186.52	79.64	245.25	51.923
186.97	79.64	245.83	52.092
187.43	79.64	245.67	52.261
187.88	79.64	245.24	52.43
188.34	79.64	243.89	52.598
188.79	79.64	241.87	52.764
189.25	79.64	240.4	52.928
189.7	79.64	237.1	53.089
190.16	79.64	233.03	53.247
190.61	79.64	230.45	53.4
191.07	79.64	225.47	53.549
191.52	79.64	219.46	53.692
191.98	79.64	215.58	53.829
192.43	79.64	209	53.96
192.89	79.64	206.25	54.084
193.34	79.64	205.52	54.208
193.8	79.64	204.26	54.329
194.25	79.64	202.72	54.45
194.71	79.64	201.72	54.569
195.16	79.64	200.07	54.686
195.62	79.64	198.08	54.801
196.07	79.64	196.6	54.915
196.53	79.64	194.77	55.026
196.98	79.64	192.34	55.135
197.43	79.64	190.28	55.241
197.89	79.64	188.36	55.345
198.34	79.64	185.49	55.446
198.8	79.64	182.89	55.545
199.25	79.64	180.84	55.64
199.71	79.64	177.53	55.732
200.16	79.64	174.55	55.821
200.62	79.64	172.22	55.907
201.07	79.64	168.46	55.988
201.53	79.64	164.96	56.067
201.98	79.64	162.48	56.141
202.44	79.64	158.28	56.211
202.89	79.64	154.93	56.277
203.35	79.64	153.37	56.341
203.8	79.64	150.46	56.401
204.26	79.64	147.5	56.459
204.71	79.64	145.85	56.513
205.17	79.64	142.97	56.565
205.62	79.64	139.89	56.614
206.08	79.64	138.1	56.659
206.53	79.64	135.17	56.702
206.99	79.64	132.19	56.742
207.44	79.64	132.08	56.779
207.9	79.64	132.23	56.817
208.35	79.64	132.31	56.855
208.81	79.64	132.31	56.892
209.26	79.64	132.28	56.93
209.72	79.64	132.16	56.968
210.17	79.64	132.02	57.005
210.63	79.64	131.83	57.043
211.08	79.64	131.52	57.08
211.54	79.64	131.21	57.116
211.99	79.64	130.9	57.153
212.45	79.64	130.39	57.189
212.9	79.64	129.9	57.224
213.36	79.64	129.48	57.259
213.81	79.64	128.77	57.293
214.27	79.64	128.12	57.326
214.72	79.64	127.57	57.359
215.18	79.64	126.66	57.39
215.63	79.64	125.8	57.421
216.09	79.64	125.17	57.451
216.54	79.64	124.07	57.48
217	79.64	122.93	57.508
217.45	79.64	122.27	57.534
217.91	79.64	120.98	57.56
218.36	79.64	119.61	57.584
218.82	79.64	118.83	57.606
219.27	79.64	117.41	57.628
219.73	79.64	115.84	57.648
220.18	79.64	114.93	57.666
220.64	79.64	113.34	57.682
221.09	79.64	111.6	57.697
221.55	79.64	110.62	57.711
222	79.64	108.79	57.722


==> img/tikzdata_clac_local_hdv2.dat <==
-5	80	9.3545	13.422
-4.5451	79.994	29.386	13.427
-4.0902	80.13	60.042	13.431
-3.6353	80.254	-7.5542	13.421
-3.1804	80.313	-7.7662	13.398
-2.7255	80.349	-2.7648	13.366
-2.2705	80.342	-3.2739	13.328
-1.8156	80.292	24.079	13.29
-1.3607	80.235	55.271	13.256
-0.90581	80.181	56.82	13.224
-0.4509	80.13	58.433	13.195
0.004008	80.081	59.87	13.169
0.45892	80.036	61.101	13.145
0.91383	79.992	62.2	13.123
1.3687	79.951	62.752	13.107
1.8236	79.91	67.79	13.095
2.2786	79.89	77.993	13.087
2.7335	79.88	80.79	13.081
3.1884	79.873	90.424	13.077
3.6433	79.868	105.03	13.072
4.0982	79.864	127.87	13.069
4.5531	79.86	149.66	13.066
5.008	79.857	161.89	13.063
5.4629	79.854	178.17	13.061
5.9178	79.852	194.24	13.059
6.3727	79.85	204.56	13.058
6.8277	79.848	214.17	13.056
7.2826	79.847	224.59	13.055
7.7375	79.845	231.74	13.054
8.1924	79.844	236.05	13.053
8.6473	79.843	240.83	13.054
9.1022	79.842	243.29	13.059
9.5571	79.846	253.54	13.068
10.012	79.868	257.69	13.078
10.467	79.896	256.2	13.084
10.922	79.926	259.33	13.084
11.377	79.941	268.31	13.075
11.832	79.924	279.59	13.06
12.287	79.892	273.34	13.043
12.741	79.84	280.92	13.024
13.196	79.803	274.83	13.004
13.651	79.752	271.47	12.981
14.106	79.694	277.26	12.958
14.561	79.634	282.01	12.934
15.016	79.574	283.73	12.911
15.471	79.514	284.68	12.887
15.926	79.453	283.56	12.864
16.381	79.393	281.09	12.841
16.836	79.333	276.56	12.822
17.291	79.273	275.94	12.808
17.745	79.232	276.04	12.801
18.2	79.202	279.52	12.797
18.655	79.193	279.24	12.797
19.11	79.191	277.49	12.796
19.565	79.19	274.21	12.799
20.02	79.19	270.08	12.804
20.475	79.196	279.5	12.814
20.93	79.22	282.38	12.825
21.385	79.249	282.62	12.836
21.84	79.278	282.97	12.845
22.295	79.309	284.57	12.85
22.749	79.328	273.25	12.852
23.204	79.333	271.65	12.852
23.659	79.334	273.15	12.852
24.114	79.334	270.38	12.851
24.569	79.334	272.36	12.845
25.024	79.331	269.7	12.834
25.479	79.309	281.07	12.817
25.934	79.274	278.38	12.793
26.389	79.221	282.15	12.764
26.844	79.151	276.35	12.731
27.299	79.066	276.9	12.696
27.754	78.977	277.87	12.661
28.208	78.888	277.77	12.628
28.663	78.798	275.45	12.598
29.118	78.712	280.72	12.575
29.573	78.644	277.18	12.556
30.028	78.589	281.76	12.542
30.483	78.552	276.52	12.53
30.938	78.521	262.18	12.515
31.393	78.492	251.15	12.496
31.848	78.447	233.69	12.474
32.303	78.391	225.67	12.448
32.758	78.334	221.09	12.418
33.212	78.26	203.64	12.382
33.667	78.175	194.47	12.343
34.122	78.083	180.45	12.297
34.577	77.972	170.6	12.245
35.032	77.847	150.25	12.187
35.487	77.706	142.17	12.123
35.942	77.549	121.27	12.053
36.397	77.378	110.87	11.977
36.852	77.188	98.562	11.895
37.307	76.987	89.735	11.804
37.762	76.766	79.919	11.703
38.216	76.522	56.819	11.591
38.671	76.246	43.913	11.47
39.126	75.946	31.509	11.339
39.581	75.623	8.1901	11.203
40.036	75.266	-3.8486	11.067
40.491	74.913	0.77334	10.934
40.946	74.57	-1.3934	10.803
41.401	74.231	-3.7813	10.676
41.856	73.893	-6.3956	10.553
42.311	73.574	-0.10864	10.435
42.766	73.265	-4.4763	10.321
43.22	72.963	0.92229	10.212
43.675	72.681	-2.2367	10.108
44.13	72.403	-5.5663	10.007
44.585	72.141	-1.573	9.9106
45.04	71.891	1.5165	9.8152
45.495	71.645	2.3543	9.7204
45.95	71.401	1.9278	9.626
46.405	71.158	0.023106	9.5319
46.86	70.915	-1.9341	9.4399
47.315	70.674	-6.1806	9.3514
47.77	70.438	-1.3658	9.2682
48.224	70.219	-3.8884	9.1899
48.679	70.009	0.62272	9.1172
49.134	69.817	-4.3433	9.0494
49.589	69.634	-1.0301	8.9855
50.044	69.469	-7.7653	8.9236
50.499	69.31	-7.3692	8.8623
50.954	69.152	-7.0411	8.8012
51.409	68.995	-6.9032	8.7403
51.864	68.838	-6.7999	8.6795
52.319	68.681	-6.6845	8.6189
52.774	68.525	-6.5952	8.5584
53.228	68.37	-6.479	8.498
53.683	68.214	-6.3812	8.4392
54.138	68.059	-6.3177	8.384
54.593	67.908	0.57994	8.336
55.048	67.771	-8.0937	8.2977
55.503	67.657	-2.8925	8.2699
55.958	67.574	-1.7593	8.251
56.413	67.516	-3.098	8.2398
56.868	67.479	-4.9997	8.2358
57.323	67.46	-5.076	8.2384
57.778	67.458	-0.3743	8.2455
58.232	67.476	-2.9626	8.2547
58.687	67.499	-4.8511	8.2645
59.142	67.524	-7.1037	8.2744
59.597	67.55	-8.4574	8.2843
60.052	67.576	-8.4229	8.2942
60.507	67.601	-6.3922	8.3046
60.962	67.627	-4.3515	8.3175
61.417	67.652	-7.9249	8.3339
61.872	67.69	-4.2748	8.3554
62.327	67.737	-7.4495	8.3811
62.782	67.799	-3.8502	8.412
63.236	67.871	-5.8786	8.4472
63.691	67.956	-1.5223	8.4857
64.146	68.055	-1.393	8.5256
64.601	68.157	-5.4171	8.5676
65.056	68.26	-7.3068	8.6128
65.511	68.369	-1.7641	8.6613
65.966	68.493	-1.1453	8.7114
66.421	68.622	-1.4958	8.7621
66.876	68.752	-3.1153	8.8152
67.331	68.882	-5.4483	8.8715
67.786	69.021	-2.3282	8.9316
68.24	69.173	-2.9193	8.9957
68.695	69.329	-7.1249	9.0635
69.15	69.5	-1.0532	9.1342
69.605	69.682	-3.188	9.2064
70.06	69.866	-5.5121	9.2815
70.515	70.051	-7.7281	9.3602
70.97	70.249	-0.81839	9.442
71.425	70.459	-0.16022	9.5251
71.88	70.672	-1.2191	9.6086
72.335	70.887	-1.8169	9.6924
72.79	71.102	-2.4361	9.7765
73.244	71.318	-2.4511	9.8628
73.699	71.535	-5.4237	9.9525
74.154	71.757	-0.023195	10.046
74.609	71.996	-0.65629	10.141
75.064	72.241	-1.9193	10.237
75.519	72.487	-4.2403	10.334
75.974	72.735	-5.8159	10.431
76.429	72.984	-6.803	10.528
76.884	73.233	-7.3775	10.625
77.339	73.483	-7.2295	10.723
77.794	73.735	-6.4768	10.821
78.248	73.986	-5.3991	10.92
78.703	74.239	-3.1124	11.019
79.158	74.493	-1.2104	11.118
79.613	74.748	0.48751	11.217
80.068	75.003	0.98089	11.317
80.523	75.259	1.4703	11.417
80.978	75.517	1.8905	11.518
81.433	75.775	2.3648	11.619
81.888	76.034	2.6985	11.72
82.343	76.294	3.0286	11.821
82.798	76.554	3.3318	11.923
83.253	76.816	3.4879	12.026
83.707	77.078	3.8348	12.128
84.162	77.342	3.1112	12.231
84.617	77.606	1.5721	12.335
85.072	77.871	1.122	12.438
85.527	78.138	0.77812	12.542
85.982	78.405	1.2847	12.646
86.437	78.673	2.7024	12.746
86.892	78.941	-2.5796	12.843
87.347	79.191	-6.8483	12.938
87.802	79.435	-6.108	13.032
88.257	79.676	-2.1983	13.124
88.711	79.919	1.9826	13.214
89.166	80.158	-3.8445	13.299
89.621	80.379	-4.8803	13.383
90.076	80.594	-3.0976	13.467
90.531	80.809	-1.2156	13.551
90.986	81.024	1.5571	13.634
91.441	81.239	3.9681	13.714
91.896	81.456	3.9878	13.791
92.351	81.657	-6.6336	13.865
92.806	81.846	-8.3868	13.938
93.261	82.033	-8.4717	14.011
93.715	82.22	-8.5211	14.083
94.17	82.408	-8.8381	14.157
94.625	82.595	-8.9945	14.234
95.08	82.784	-8.9945	14.316
95.535	82.989	2.8319	14.4
95.99	83.206	3.8926	14.486
96.445	83.426	2.2096	14.572
96.9	83.648	-0.12624	14.659
97.355	83.87	-2.0955	14.746
97.81	84.093	-4.579	14.833
98.265	84.316	-5.8956	14.92
98.719	84.54	-5.9568	15.007
99.174	84.765	-5.152	15.095
99.629	84.99	-3.7897	15.183
100.08	85.216	-5.2353	15.271
100.54	85.442	-5.9433	15.36
100.99	85.669	-5.6001	15.448
101.45	85.897	-4.7345	15.537
101.9	86.125	-2.8733	15.626
102.36	86.354	0.10351	15.713
102.81	86.584	6.9309	15.798
103.27	86.804	-5.4348	15.883
103.72	87.015	3.5946	15.967
104.18	87.242	5.5392	16.049
104.63	87.456	-6.8814	16.128
105.09	87.659	-8.0843	16.206
105.54	87.859	-5.7486	16.284
106	88.059	-1.4578	16.36
106.45	88.26	4.1275	16.431
106.91	88.454	-3.9798	16.497
107.36	88.63	-2.1094	16.558
107.82	88.795	-5.9264	16.613
108.27	88.939	-2.3734	16.667
108.73	89.077	-4.2519	16.72
109.18	89.212	-4.7053	16.772
109.64	89.348	-2.3143	16.823
110.09	89.483	3.2812	16.869
110.55	89.612	-5.0391	16.909
111	89.722	-2.7784	16.943
111.46	89.821	-4.6048	16.969
111.91	89.899	3.1606	16.985
112.37	89.955	3.4145	16.992
112.82	89.982	2.9809	16.989
113.28	89.987	3.3168	16.98
113.73	89.966	-0.0090056	16.968
114.19	89.935	2.8318	16.953
114.64	89.902	6.7587	16.933
115.1	89.862	-2.3506	16.91
115.55	89.801	-3.4971	16.884
116.01	89.735	-0.93035	16.857
116.46	89.667	2.3957	16.831
116.92	89.599	5.4569	16.804
117.37	89.532	8.6386	16.772
117.83	89.464	2.6737	16.737
118.28	89.374	-5.6328	16.701
118.74	89.275	-6.5647	16.668
119.19	89.18	3.4415	16.635
119.65	89.106	3.862	16.599
120.1	89.021	-4.9444	16.554
120.56	88.921	-5.6749	16.5
121.01	88.797	-3.4126	16.437
121.46	88.643	10.471	16.366
121.92	88.47	0.93121	16.289
122.37	88.276	2.6422	16.206
122.83	88.072	-4.1734	16.118
123.28	87.847	-4.091	16.028
123.74	87.616	-1.1572	15.938
124.19	87.384	1.4764	15.845
124.65	87.153	4.7256	15.743
125.1	86.915	3.3136	15.627
125.56	86.635	0.3276	15.498
126.01	86.316	1.3351	15.364
126.47	85.969	1.7454	15.232
126.92	85.614	2.7395	15.109
127.38	85.279	-0.35692	15.003
127.83	84.977	6.812	14.911
128.29	84.724	-8.5007	14.816
128.74	84.521	-8.9945	14.703
129.2	84.284	-4.2697	14.57
129.65	83.935	20.59	14.432
130.11	83.565	56.519	14.303
130.56	83.213	73.445	14.184
131.02	82.898	70.162	14.076
131.47	82.607	89.05	13.977
131.93	82.34	110.17	13.887
132.38	82.1	127.63	13.805
132.84	81.877	129.51	13.73
133.29	81.678	129.7	13.662
133.75	81.492	123.84	13.599
134.2	81.329	115.72	13.542
134.66	81.172	116.65	13.49
135.11	81.035	130.05	13.444
135.57	80.909	141.93	13.402
136.02	80.794	180.54	13.365
136.48	80.697	198.76	13.329
136.93	80.604	204.47	13.298
137.39	80.512	209.09	13.271
137.84	80.44	219.5	13.246
138.3	80.376	220.99	13.222
138.75	80.315	214.41	13.198
139.21	80.254	203.05	13.176
139.66	80.193	190.61	13.157
140.12	80.133	180.83	13.141
140.57	80.093	179.23	13.129
141.03	80.06	180.78	13.117
141.48	80.029	189.78	13.105
141.94	79.999	209.43	13.093
142.39	79.968	227.03	13.081
142.85	79.938	236.47	13.069
143.3	79.908	217.81	13.058
143.76	79.877	213.02	13.046
144.21	79.847	207.97	13.034
144.67	79.817	207.24	13.022
145.12	79.787	209.34	13.011
145.58	79.756	210.79	12.999
146.03	79.726	210.13	12.987
146.48	79.696	210.76	12.979
146.94	79.665	211.21	12.973
147.39	79.646	227.68	12.972
147.85	79.641	235.53	12.971
148.3	79.64	246.82	12.971
148.76	79.64	248.56	12.971
149.21	79.64	228.62	12.971
149.67	79.64	213.77	12.971
150.12	79.64	202.7	12.971
150.58	79.64	202.19	12.971
151.03	79.64	206.51	12.971
151.49	79.64	222.69	12.971
151.94	79.64	243.41	12.971
152.4	79.64	251.45	12.971
152.85	79.64	257.34	12.971
153.31	79.64	252.04	12.971
153.76	79.64	244.47	12.971
154.22	79.64	229.32	12.971
154.67	79.64	220.87	12.971
155.13	79.64	217.69	12.971
155.58	79.64	214.42	12.971
156.04	79.64	214.28	12.971
156.49	79.64	215.54	12.971
156.95	79.64	220.32	12.971
157.4	79.64	228.5	12.971
157.86	79.64	234.09	12.971
158.31	79.64	241.18	12.971
158.77	79.64	245.3	12.971
159.22	79.64	245.94	12.971
159.68	79.64	244.73	12.971
160.13	79.64	240.98	12.971
160.59	79.64	240.82	12.971
161.04	79.64	240.62	12.971
161.5	79.64	240.21	12.971
161.95	79.64	239.79	12.971
162.41	79.64	239.33	12.971
162.86	79.64	238.56	12.971
163.32	79.64	237.82	12.971
163.77	79.64	237.12	12.971
164.23	79.64	235.86	12.971
164.68	79.64	234.89	12.971
165.14	79.64	234.31	12.971
165.59	79.64	233.66	12.971
166.05	79.64	233.32	12.971
166.5	79.64	233.25	12.971
166.96	79.64	233.35	12.971
167.41	79.64	233.75	12.971
167.87	79.64	234.15	12.971
168.32	79.64	235.74	12.971
168.78	79.64	236.88	12.971
169.23	79.64	237.24	12.971
169.69	79.64	237.43	12.971
170.14	79.64	236.99	12.971
170.6	79.64	236.52	12.971
171.05	79.64	235.11	12.971
171.51	79.64	233.07	12.971
171.96	79.64	231.56	12.971
172.41	79.64	228.8	12.971
172.87	79.64	225.15	12.971
173.32	79.64	222.35	12.971
173.78	79.64	219.26	12.971
174.23	79.64	216.26	12.971
174.69	79.64	214.59	12.971
175.14	79.64	213.28	12.971
175.6	79.64	212.31	12.971
176.05	79.64	212.14	12.971
176.51	79.64	212.37	12.971
176.96	79.64	213.43	12.971
177.42	79.64	214.88	12.971
177.87	79.64	216.53	12.971
178.33	79.64	219.4	12.971
178.78	79.64	220.72	12.971
179.24	79.64	221.55	12.971
179.69	79.64	222.71	12.971
180.15	79.64	223.67	12.971
180.6	79.64	224.11	12.971
181.06	79.64	224.8	12.971
181.51	79.64	225.31	12.971
181.97	79.64	225.5	12.971
182.42	79.64	225.72	12.971
182.88	79.64	225.76	12.971
183.33	79.64	225.71	12.971
183.79	79.64	225.47	12.971
184.24	79.64	225.05	12.971
184.7	79.64	224.75	12.971
185.15	79.64	224.05	12.971
185.61	79.64	223.15	12.971
186.06	79.64	222.84	12.971
186.52	79.64	225.13	12.971
186.97	79.64	227.65	12.971
187.43	79.64	228.89	12.971
187.88	79.64	229.97	12.971
188.34	79.64	230.55	12.971
188.79	79.64	230.46	12.971
189.25	79.64	229.96	12.971
189.7	79.64	228.61	12.971
190.16	79.64	227.07	12.971
190.61	79.64	225.12	12.971
191.07	79.64	221.82	12.971
191.52	79.64	218.62	12.971
191.98	79.64	215.42	12.971
192.43	79.64	210.19	12.971
192.89	79.64	204.91	12.971
193.34	79.64	200.89	12.971
193.8	79.64	193.72	12.971
194.25	79.64	190.97	12.971
194.71	79.64	190.34	12.971
195.16	79.64	188.98	12.971
195.62	79.64	187.48	12.971
196.07	79.64	186.57	12.971
196.53	79.64	184.79	12.971
196.98	79.64	182.88	12.971
197.43	79.64	181.74	12.971
197.89	79.64	179.49	12.971
198.34	79.64	177.1	12.971
198.8	79.64	175.78	12.971
199.25	79.64	173.08	12.971
199.71	79.64	170.21	12.971
200.16	79.64	168.39	12.971
200.62	79.64	165.56	12.971
201.07	79.64	162.24	12.971
201.53	79.64	159.91	12.971
201.98	79.64	156.94	12.971
202.44	79.64	153.17	12.971
202.89	79.64	150.41	12.971
203.35	79.64	147.2	12.971
203.8	79.64	143	12.971
204.26	79.64	140.33	12.971
204.71	79.64	138.09	12.971
205.17	79.64	135.18	12.971
205.62	79.64	132.84	12.971
206.08	79.64	130.72	12.971
206.53	79.64	127.69	12.971
206.99	79.64	124.94	12.971
207.44	79.64	123.05	12.971
207.9	79.64	119.89	12.971
208.35	79.64	116.93	12.971
208.81	79.64	116.8	12.971
209.26	79.64	116.95	12.971
209.72	79.64	117.02	12.971
210.17	79.64	117.04	12.971
210.63	79.64	116.99	12.971
211.08	79.64	116.88	12.971
211.54	79.64	116.79	12.971
211.99	79.64	116.55	12.971
212.45	79.64	116.24	12.971
212.9	79.64	116.04	12.971
213.36	79.64	115.62	12.971
213.81	79.64	115.11	12.971
214.27	79.64	114.76	12.971
214.72	79.64	114.2	12.971
215.18	79.64	113.49	12.971
215.63	79.64	112.98	12.971
216.09	79.64	112.29	12.971
216.54	79.64	111.38	12.971
217	79.64	110.72	12.971
217.45	79.64	109.89	12.971
217.91	79.64	108.79	12.971
218.36	79.64	107.95	12.971
218.82	79.64	107	12.971
219.27	79.64	105.7	12.971
219.73	79.64	104.62	12.971
220.18	79.64	103.62	12.971
220.64	79.64	102.13	12.971
221.09	79.64	100.71	12.971
221.55	79.64	99.748	12.971
222	79.64	98.064	12.971


==> img/tikzdata_clac_local_hdv3.dat <==
-5	80	6.5251	13.422
-4.5451	79.988	58.397	13.423
-4.0902	80.13	113.73	13.423
-3.6353	80.28	42.094	13.422
-3.1804	80.305	6.4775	13.42
-2.7255	80.355	-19.005	13.421
-2.2705	80.376	-36.447	13.419
-1.8156	80.422	-8.8236	13.409
-1.3607	80.458	-3.3226	13.386
-0.90581	80.455	-8.9919	13.354
-0.4509	80.404	20.901	13.319
0.004008	80.34	50.55	13.285
0.45892	80.277	51.912	13.254
0.91383	80.216	53.771	13.224
1.3687	80.16	55.556	13.197
1.8236	80.106	57.155	13.171
2.2786	80.055	58.614	13.148
2.7335	80.008	59.67	13.13
3.1884	79.962	63.497	13.116
3.6433	79.935	74.782	13.107
4.0982	79.919	78.047	13.099
4.5531	79.908	87.528	13.093
5.008	79.898	102	13.087
5.4629	79.89	126.15	13.082
5.9178	79.884	147.28	13.078
6.3727	79.878	158.71	13.074
6.8277	79.872	176.98	13.071
7.2826	79.868	192.73	13.068
7.7375	79.864	200.62	13.065
8.1924	79.861	213.35	13.063
8.6473	79.858	223.81	13.061
9.1022	79.855	228.53	13.059
9.5571	79.853	235.46	13.058
10.012	79.851	240.34	13.059
10.467	79.849	242.39	13.063
10.922	79.851	253	13.07
11.377	79.872	256.79	13.08
11.832	79.898	256.29	13.086
12.287	79.927	258.8	13.086
12.741	79.943	269.06	13.077
13.196	79.927	278.77	13.062
13.651	79.896	273.83	13.045
14.106	79.845	281.24	13.027
14.561	79.808	276.17	13.006
15.016	79.757	271.63	12.984
15.471	79.7	277.46	12.96
15.926	79.64	281.71	12.937
16.381	79.58	283.39	12.913
16.836	79.519	284.69	12.889
17.291	79.459	283.6	12.866
17.745	79.398	281.94	12.843
18.2	79.338	276.59	12.824
18.655	79.278	273.33	12.81
19.11	79.236	277.18	12.802
19.565	79.205	279.12	12.798
20.02	79.195	278.57	12.797
20.475	79.192	277.76	12.797
20.93	79.191	274.09	12.799
21.385	79.191	271.48	12.804
21.84	79.197	279.66	12.813
22.295	79.219	281.86	12.824
22.749	79.247	282.34	12.835
23.204	79.276	282.78	12.844
23.659	79.306	284.89	12.849
24.114	79.326	273.68	12.851
24.569	79.332	271.68	12.852
25.024	79.333	273.32	12.852
25.479	79.334	270.41	12.85
25.934	79.334	271.21	12.845
26.389	79.331	269.8	12.835
26.844	79.31	279.41	12.818
27.299	79.276	275.08	12.794
27.754	79.224	283.09	12.765
28.208	79.156	277.08	12.733
28.663	79.072	276.44	12.698
29.118	78.984	278.13	12.664
29.573	78.895	277.89	12.631
30.028	78.805	276.17	12.601
30.483	78.718	280.69	12.577
30.938	78.65	278.24	12.558
31.393	78.593	283.95	12.544
31.848	78.556	275.97	12.531
32.303	78.524	261.93	12.516
32.758	78.494	252.51	12.497
33.212	78.45	234.17	12.475
33.667	78.395	226.37	12.449
34.122	78.337	221.88	12.419
34.577	78.265	204.18	12.385
35.032	78.181	195.45	12.345
35.487	78.089	181.11	12.3
35.942	77.979	170.12	12.249
36.397	77.856	152.09	12.191
36.852	77.716	143.04	12.128
37.307	77.56	121.92	12.058
37.762	77.39	112.73	11.982
38.216	77.201	99.061	11.9
38.671	77.001	91.412	11.81
39.126	76.782	80.992	11.709
39.581	76.539	58.375	11.599
40.036	76.265	45.778	11.478
40.491	75.967	32.518	11.348
40.946	75.646	11.412	11.213
41.401	75.292	-2.6978	11.077
41.856	74.94	0.90641	10.944
42.311	74.596	0.15717	10.813
42.766	74.257	-3.6398	10.686
43.22	73.92	-5.9853	10.563
43.675	73.599	-0.58673	10.444
44.13	73.289	-4.5035	10.331
44.585	72.987	0.72033	10.221
45.04	72.703	-2.755	10.116
45.495	72.426	-5.5367	10.016
45.95	72.162	-2.0912	9.9184
46.405	71.911	1.0887	9.8228
46.86	71.665	2.1612	9.7279
47.315	71.42	1.9601	9.6334
47.77	71.177	-0.030488	9.5394
48.224	70.935	-1.5666	9.4474
48.679	70.693	-5.6426	9.3587
49.134	70.457	-0.83652	9.2752
49.589	70.237	-4.0776	9.1965
50.044	70.026	0.55312	9.1234
50.499	69.833	-4.7757	9.0552
50.954	69.649	-1.3999	8.9909
51.409	69.483	-8.2317	8.9287
51.864	69.323	-7.6045	8.8673
52.319	69.164	-7.137	8.8062
52.774	69.007	-6.933	8.7452
53.228	68.85	-6.8239	8.6844
53.683	68.694	-6.6944	8.6237
54.138	68.538	-6.6152	8.5632
54.593	68.382	-6.5047	8.5029
55.048	68.227	-6.3917	8.4441
55.503	68.072	-6.2712	8.3888
55.958	67.92	0.58874	8.3405
56.413	67.783	-5.8698	8.3017
56.868	67.667	-2.817	8.2731
57.323	67.583	0.064101	8.2535
57.778	67.522	-4.9981	8.2417
58.232	67.484	-5.21	8.2371
58.687	67.463	-5.4988	8.2391
59.142	67.459	-0.88273	8.2457
59.597	67.476	-2.6438	8.2546
60.052	67.498	-5.1295	8.2642
60.507	67.523	-6.8191	8.274
60.962	67.548	-8.4845	8.2839
61.417	67.574	-8.4429	8.2938
61.872	67.599	-6.5257	8.3042
62.327	67.625	-4.3565	8.317
62.782	67.65	-6.6244	8.3332
63.236	67.688	-4.67	8.3543
63.691	67.735	-6.886	8.3797
64.146	67.795	-4.3453	8.4103
64.601	67.867	-6.5123	8.4451
65.056	67.951	-1.9983	8.4833
65.511	68.048	-1.7711	8.5229
65.966	68.15	-4.075	8.5648
66.421	68.253	-6.9683	8.6098
66.876	68.361	-1.6232	8.658
67.331	68.485	-1.553	8.7079
67.786	68.612	-1.614	8.7585
68.24	68.742	-3.1873	8.8115
68.695	68.873	-5.4821	8.8676
69.15	69.011	-2.6788	8.9275
69.605	69.163	-3.2662	8.9912
70.06	69.318	-5.9731	9.0587
70.515	69.488	-1.5458	9.1292
70.97	69.669	-2.4487	9.2012
71.425	69.853	-5.6733	9.2762
71.88	70.038	-7.4009	9.3546
72.335	70.235	-1.2715	9.4361
72.79	70.444	-0.092747	9.519
73.244	70.656	-1.4	9.6024
73.699	70.871	-1.7355	9.6862
74.154	71.086	-2.5035	9.7703
74.609	71.302	-2.4341	9.8565
75.064	71.518	-5.4014	9.946
75.519	71.74	-0.073831	10.039
75.974	71.979	-1.1438	10.134
76.429	72.222	-1.623	10.23
76.884	72.469	-4.3496	10.326
77.339	72.716	-5.3441	10.423
77.794	72.965	-6.8356	10.52
78.248	73.214	-7.2231	10.618
78.703	73.464	-7.2659	10.716
79.158	73.715	-6.5803	10.814
79.613	73.967	-5.4438	10.912
80.068	74.22	-3.1817	11.011
80.523	74.474	-1.3751	11.11
80.978	74.728	0.43124	11.21
81.433	74.983	0.95035	11.309
81.888	75.24	1.4315	11.41
82.343	75.497	1.8454	11.51
82.798	75.755	2.3088	11.611
83.253	76.014	2.6443	11.712
83.707	76.274	3.0582	11.814
84.162	76.534	3.3009	11.916
84.617	76.796	3.4919	12.018
85.072	77.058	3.7942	12.12
85.527	77.322	3.0683	12.223
85.982	77.586	1.9116	12.327
86.437	77.851	1.0648	12.43
86.892	78.117	0.73133	12.534
87.347	78.384	1.1577	12.637
87.802	78.652	2.6148	12.738
88.257	78.92	0.11573	12.835
88.711	79.171	-6.8526	12.93
89.166	79.415	-5.8245	13.024
89.621	79.657	-2.1317	13.117
90.076	79.9	1.0645	13.206
90.531	80.139	-3.7539	13.292
90.986	80.361	-4.362	13.377
91.441	80.577	-3.3655	13.46
91.896	80.792	-1.1634	13.544
92.351	81.007	1.5591	13.627
92.806	81.222	3.8235	13.708
93.261	81.438	4.2165	13.785
93.715	81.64	-6.0871	13.859
94.17	81.831	-7.9916	13.932
94.625	82.019	-8.3763	14.005
95.08	82.206	-8.4109	14.078
95.535	82.393	-8.6416	14.152
95.99	82.581	-8.767	14.229
96.445	82.77	-8.7343	14.31
96.9	82.974	2.1579	14.394
97.355	83.189	3.4011	14.48
97.81	83.409	2.0015	14.566
98.265	83.63	0.74045	14.652
98.719	83.853	-2.084	14.739
99.174	84.075	-4.6238	14.826
99.629	84.299	-5.9345	14.913
100.08	84.523	-5.9511	15.001
100.54	84.747	-5.3312	15.088
100.99	84.973	-3.838	15.176
101.45	85.198	-5.2815	15.264
101.9	85.425	-5.9665	15.353
102.36	85.652	-5.6468	15.441
102.81	85.879	-4.796	15.53
103.27	86.108	-2.9482	15.619
103.72	86.336	0.083183	15.706
104.18	86.566	5.1071	15.791
104.63	86.787	-4.051	15.876
105.09	86.998	4.0837	15.961
105.54	87.224	5.5369	16.042
106	87.439	-6.4283	16.122
106.45	87.643	-7.6906	16.2
106.91	87.844	-5.6405	16.278
107.36	88.044	-1.9482	16.353
107.82	88.244	1.8233	16.425
108.27	88.439	-4.3084	16.492
108.73	88.615	-2.0519	16.552
109.18	88.782	-5.4061	16.609
109.64	88.927	-1.5666	16.662
110.09	89.065	-3.8944	16.715
110.55	89.201	-4.6321	16.768
111	89.337	-2.7062	16.818
111.46	89.472	-0.022263	16.865
111.91	89.602	-5.5568	16.906
112.37	89.712	-2.4487	16.94
112.82	89.812	-4.1575	16.966
113.28	89.891	4.3639	16.983
113.73	89.949	4.8788	16.99
114.19	89.978	4.1781	16.988
114.64	89.985	5.2321	16.98
115.1	89.966	0.53143	16.968
115.55	89.936	1.824	16.953
116.01	89.903	5.5277	16.934
116.46	89.864	-1.9662	16.911
116.92	89.805	-2.818	16.885
117.37	89.739	-0.57901	16.859
117.83	89.672	2.5393	16.833
118.28	89.604	5.4989	16.805
118.74	89.536	8.3915	16.774
119.19	89.468	4.891	16.739
119.65	89.38	-5.1137	16.704
120.1	89.282	-6.2578	16.67
120.56	89.187	3.3823	16.637
121.01	89.112	3.6671	16.601
121.46	89.027	-4.7749	16.556
121.92	88.928	-4.7279	16.503
122.37	88.804	-0.26769	16.441
122.83	88.653	7.6515	16.371
123.28	88.482	0.32536	16.294
123.74	88.29	1.8845	16.211
124.19	88.087	-3.605	16.124
124.65	87.863	-3.454	16.035
125.1	87.633	-0.88199	15.945
125.56	87.402	1.5539	15.851
126.01	87.17	2.9678	15.749
126.47	86.932	-3.0132	15.634
126.92	86.655	0.22768	15.507
127.38	86.339	2.6204	15.374
127.83	85.994	2.9997	15.242
128.29	85.641	2.472	15.119
128.74	85.306	4.3509	15.012
129.2	85.002	7.3666	14.918
129.65	84.743	-8.983	14.823
130.11	84.536	-8.9945	14.711
130.56	84.309	-8.9032	14.579
131.02	83.961	12.39	14.442
131.47	83.592	56.955	14.312
131.93	83.24	73.271	14.193
132.38	82.923	71.302	14.084
132.84	82.631	84.9	13.985
133.29	82.362	109.01	13.894
133.75	82.12	126.83	13.811
134.2	81.896	127.76	13.736
134.66	81.695	130.73	13.667
135.11	81.508	123.37	13.604
135.57	81.343	115.17	13.547
136.02	81.186	116	13.495
136.48	81.047	129.3	13.448
136.93	80.92	142.65	13.406
137.39	80.804	176.31	13.368
137.84	80.706	197.03	13.333
138.3	80.612	204.33	13.301
138.75	80.52	206.32	13.273
139.21	80.447	218.58	13.248
139.66	80.382	220.63	13.224
140.12	80.32	214.29	13.2
140.57	80.259	206.25	13.178
141.03	80.198	190.64	13.159
141.48	80.138	179.4	13.143
141.94	80.097	179.47	13.13
142.39	80.063	180.45	13.118
142.85	80.032	189.67	13.106
143.3	80.001	206.94	13.094
143.76	79.971	227.01	13.082
144.21	79.941	236.46	13.07
144.67	79.91	219.86	13.059
145.12	79.88	213.33	13.047
145.58	79.85	207.97	13.035
146.03	79.819	207.2	13.023
146.48	79.789	208.55	13.012
146.94	79.759	210.79	13
147.39	79.729	210.16	12.988
147.85	79.698	210.36	12.979
148.3	79.668	210.87	12.974
148.76	79.648	227.21	12.972
149.21	79.642	233.57	12.972
149.67	79.641	246.63	12.971
150.12	79.64	248.49	12.971
150.58	79.64	233.73	12.971
151.03	79.64	213.75	12.971
151.49	79.64	202.69	12.971
151.94	79.64	201.66	12.971
152.4	79.64	206.51	12.971
152.85	79.64	222.68	12.971
153.31	79.64	238.2	12.971
153.76	79.64	251.44	12.971
154.22	79.64	257.33	12.971
154.67	79.64	253.9	12.971
155.13	79.64	245.19	12.971
155.58	79.64	229.32	12.971
156.04	79.64	221.76	12.971
156.49	79.64	217.89	12.971
156.95	79.64	214.42	12.971
157.4	79.64	214.25	12.971
157.86	79.64	215.48	12.971
158.31	79.64	220.32	12.971
158.77	79.64	227.83	12.971
159.22	79.64	233.48	12.971
159.68	79.64	241.18	12.971
160.13	79.64	245.09	12.971
160.59	79.64	246	12.971
161.04	79.64	244.73	12.971
161.5	79.64	241.03	12.971
161.95	79.64	240.87	12.971
162.41	79.64	240.62	12.971
162.86	79.64	240.21	12.971
163.32	79.64	239.9	12.971
163.77	79.64	239.33	12.971
164.23	79.64	238.56	12.971
164.68	79.64	237.99	12.971
165.14	79.64	237.12	12.971
165.59	79.64	235.86	12.971
166.05	79.64	235.12	12.971
166.5	79.64	234.31	12.971
166.96	79.64	233.66	12.971
167.41	79.64	233.4	12.971
167.87	79.64	233.25	12.971
168.32	79.64	233.35	12.971
168.78	79.64	233.64	12.971
169.23	79.64	234.1	12.971
169.69	79.64	235.74	12.971
170.14	79.64	236.77	12.971
170.6	79.64	237.23	12.971
171.05	79.64	237.43	12.971
171.51	79.64	237.03	12.971
171.96	79.64	236.52	12.971
172.41	79.64	235.11	12.971
172.87	79.64	233.27	12.971
173.32	79.64	231.8	12.971
173.78	79.64	228.8	12.971
174.23	79.64	225.4	12.971
174.69	79.64	223.07	12.971
175.14	79.64	219.26	12.971
175.6	79.64	216.27	12.971
176.05	79.64	215.01	12.971
176.51	79.64	213.28	12.971
176.96	79.64	212.31	12.971
177.42	79.64	212.13	12.971
177.87	79.64	212.37	12.971
178.33	79.64	213.43	12.971
178.78	79.64	214.51	12.971
179.24	79.64	216.53	12.971
179.69	79.64	219.4	12.971
180.15	79.64	220.36	12.971
180.6	79.64	221.55	12.971
181.06	79.64	222.71	12.971
181.51	79.64	223.38	12.971
181.97	79.64	224.1	12.971
182.42	79.64	224.8	12.971
182.88	79.64	225.21	12.971
183.33	79.64	225.49	12.971
183.79	79.64	225.72	12.971
184.24	79.64	225.76	12.971
184.7	79.64	225.71	12.971
185.15	79.64	225.47	12.971
185.61	79.64	225.09	12.971
186.06	79.64	224.75	12.971
186.52	79.64	224.05	12.971
186.97	79.64	223.25	12.971
187.43	79.64	222.66	12.971
187.88	79.64	225.13	12.971
188.34	79.64	227.49	12.971
188.79	79.64	228.61	12.971
189.25	79.64	229.97	12.971
189.7	79.64	230.55	12.971
190.16	79.64	230.53	12.971
190.61	79.64	229.96	12.971
191.07	79.64	228.61	12.971
191.52	79.64	227.43	12.971
191.98	79.64	225.12	12.971
192.43	79.64	221.82	12.971
192.89	79.64	219.43	12.971
193.34	79.64	215.42	12.971
193.8	79.64	210.19	12.971
194.25	79.64	206.72	12.971
194.71	79.64	200.89	12.971
195.16	79.64	193.72	12.971
195.62	79.64	191.34	12.971
196.07	79.64	190.35	12.971
196.53	79.64	188.98	12.971
196.98	79.64	187.79	12.971
197.43	79.64	186.6	12.971
197.89	79.64	184.79	12.971
198.34	79.64	183.09	12.971
198.8	79.64	181.74	12.971
199.25	79.64	179.49	12.971
199.71	79.64	177.38	12.971
200.16	79.64	175.78	12.971
200.62	79.64	173.08	12.971
201.07	79.64	170.54	12.971
201.53	79.64	168.7	12.971
201.98	79.64	165.56	12.971
202.44	79.64	162.45	12.971
202.89	79.64	160.52	12.971
203.35	79.64	156.94	12.971
203.8	79.64	153.17	12.971
204.26	79.64	151.07	12.971
204.71	79.64	147.2	12.971
205.17	79.64	143	12.971
205.62	79.64	140.76	12.971
206.08	79.64	138.09	12.971
206.53	79.64	135.18	12.971
206.99	79.64	133.45	12.971
207.44	79.64	130.72	12.971
207.9	79.64	127.69	12.971
208.35	79.64	125.92	12.971
208.81	79.64	123.05	12.971
209.26	79.64	119.89	12.971
209.72	79.64	117.82	12.971
210.17	79.64	116.79	12.971
210.63	79.64	116.95	12.971
211.08	79.64	117.01	12.971
211.54	79.64	117.04	12.971
211.99	79.64	116.99	12.971
212.45	79.64	116.9	12.971
212.9	79.64	116.79	12.971
213.36	79.64	116.55	12.971
213.81	79.64	116.29	12.971
214.27	79.64	116.05	12.971
214.72	79.64	115.62	12.971
215.18	79.64	115.17	12.971
215.63	79.64	114.82	12.971
216.09	79.64	114.2	12.971
216.54	79.64	113.53	12.971
217	79.64	113.11	12.971
217.45	79.64	112.29	12.971
217.91	79.64	111.38	12.971
218.36	79.64	110.86	12.971
218.82	79.64	109.89	12.971
219.27	79.64	108.79	12.971
219.73	79.64	108.13	12.971
220.18	79.64	107	12.971
220.64	79.64	105.7	12.971
221.09	79.64	104.94	12.971
221.55	79.64	103.62	12.971
222	79.64	102.13	12.971

